A Tabular Schedule Abstraction for Communication-Aware Evaluation of Pipeline-Parallel LLM Training

Pipeline parallelism is a key technique for distributed training of large language models because it reduces per-device parameter and activation memory. However, comparing pipeline schedules is difficult: analytical models expose structural quantities such as bubble ratios, while end-to-end hardware experiments are costly and system-specific. In this work, we introduce a tabular schedule abstraction and a unified multi-abstraction methodology that connects formula-based reasoning, idealized schedule tables, and communication-aware execution simulation. Using this framework, we compare GPipe, 1F1B, Chimera, and Hanayo in its restricted regime across multiple modeled system configurations. Our results show that schedule rankings are not abstraction-invariant: communication can negate structural advantages suggested by bubble analysis alone. Under the assumptions considered here, GPipe and 1F1B are runtime-equivalent, but 1F1B achieves a lower activation-memory peak. Chimera is advantageous mainly at low microbatch counts and in communication-favorable regimes, while Hanayo is effective in its intended restricted operating point but remains sensitive to network bottlenecks. We further study an asymmetric Chimera-style placement, which does not reduce the global peak memory requirement but reveals limited runtime gains in shallow pipelines. Overall, pipeline schedule quality is meaningful only in the context of the modeled execution environment.

==> data/formula_comparison.dat <==
B,gpipe_formula,gpipe_table,onef1b_formula,onef1b_table,chimera_formula,chimera_table
8,46.667,46.667,46.667,46.667,27.273,33.333
16,30.435,30.435,30.435,30.435,15.789,26.154
32,17.949,17.949,17.949,17.949,8.571,12.727
64,9.859,9.859,9.859,9.859,4.478,9.859
128,5.185,5.185,5.185,5.185,2.290,5.419
256,2.662,2.662,2.662,2.662,1.158,3.030


==> data/memory.dat <==
B,gpipe_s4,onef1b_s4,chimera_s4,gpipe_s8,onef1b_s8,chimera_s8
8,18.8125,16.4609375,7.0546875,9.40625,9.40625,4.703125
16,18.8125,8.23046875,5.87890625,9.40625,8.818359375,4.115234375
32,18.8125,4.115234375,2.939453125,9.40625,4.4091796875,2.939453125
64,18.8125,2.0576171875,1.4697265625,9.40625,2.20458984375,1.763671875
128,18.8125,1.02880859375,0.73486328125,9.40625,1.102294921875,0.955322265625
256,18.8125,0.514404296875,0.367431640625,9.40625,0.5511474609375,0.4776611328125


==> data/timeline_comparison_bubble.dat <==
B,slow_gpipe,slow_onef1b,slow_chimera,mid_gpipe,mid_onef1b,mid_chimera,fast_gpipe,fast_onef1b,fast_chimera
8,51.581,51.581,41.726,46.886,46.886,34.512,46.670,46.670,33.436
16,36.603,36.603,39.586,30.720,30.720,29.649,30.439,30.439,26.537
32,24.369,24.369,30.388,18.287,18.287,18.173,17.953,17.953,13.322
64,16.031,16.031,27.058,10.211,10.211,16.322,9.864,9.864,10.655
128,11.370,11.370,21.556,5.558,5.558,12.418,5.191,5.191,6.284
256,7.888,7.888,16.010,3.022,3.022,11.187,2.667,2.667,3.995


==> data/timeline_comparison_runtime.dat <==
B,slow_gpipe,slow_onef1b,slow_chimera,mid_gpipe,mid_onef1b,mid_chimera,fast_gpipe,fast_onef1b,fast_chimera
8,32.6293,32.6293,27.1113,73.1356,73.1356,59.3165,542.3676,542.3676,434.5414
16,26.6458,26.6458,27.9619,57.6490,57.6490,56.7713,417.3884,417.3884,395.2179
32,26.0766,26.0766,28.3312,49.5423,49.5423,49.4732,353.8732,353.8732,334.9660
64,27.4532,27.4532,31.6035,48.1327,48.1327,51.6475,325.1498,325.1498,328.0286
128,27.5910,27.5910,31.1738,45.7613,45.7613,49.3453,309.1214,309.1214,312.7267
256,32.7932,32.7932,35.9643,47.6105,47.6105,51.9876,301.2156,301.2156,305.3823


==> data/unbalanced_runtime.dat <==
B,fast_s4_pct,fast_s8_pct,mid_s4_pct,mid_s8_pct,slow_s4_pct,slow_s8_pct
8,-3.203386,0.048996,-1.169509,0.405751,2.000855,0.602082
16,-5.256497,4.441346,-3.746504,3.592681,-1.381500,3.792659
32,-1.606978,1.912352,1.146415,2.893162,4.898115,4.475600
64,0.428710,-0.217379,3.371436,1.663119,6.300141,4.135269
128,0.213531,-0.980140,3.435423,2.478265,5.360399,5.252616
256,0.090396,0.017010,3.576443,3.828632,3.469858,4.512738

